Efficient Certified Training and Robustness Verification of Neural ODEs

Neural Ordinary Differential Equations (NODEs) are a novel neural architecture, built around initial value problems with learned dynamics which are solved during inference. Thought to be inherently more robust against adversarial perturbations, they were recently shown to be vulnerable to strong adversarial attacks, highlighting the need for formal guarantees. However, despite significant progress in robustness verification for standard feed-forward architectures, the verification of high dimensional NODEs remains an open problem. In this work, we address this challenge and propose GAINS, an analysis framework for NODEs combining three key ideas: (i) a novel class of ODE solvers, based on variable but discrete time steps, (ii) an efficient graph representation of solver trajectories, and (iii) a novel abstraction algorithm operating on this graph representation. Together, these advances enable the efficient analysis and certified training of high-dimensional NODEs, by reducing the runtime from an intractable $O(\exp(d)+\exp(T))$ to ${O}(d+T^2 \log^2T)$ in the dimensionality $d$ and integration time $T$. In an extensive evaluation on computer vision (MNIST and FMNIST) and time-series forecasting (PHYSIO-NET) problems, we demonstrate the effectiveness of both our certified training and verification methods.

==> data.csv <==
%% LaTeX2e file `data.csv'
%% generated by the `filecontents' environment
%% from source `main' on 2023/02/28.
%%
x y err
6.28318530717959 -2.44929359829471E-16 0.12
6.91150383789755 0.587785252292473 0.141991148575129
7.5398223686155 0.951056516295153 0.163982297150257
8.16814089933346 0.951056516295154 0.185973445725386
8.79645943005142 0.587785252292473 0.207964594300514
9.42477796076938 3.67394039744206E-16 0.229955742875643
10.0530964914873 -0.587785252292473 0.251946891450771
10.6814150222053 -0.951056516295153 0.2739380400259
11.3097335529233 -0.951056516295154 0.295929188601028
11.9380520836412 -0.587785252292474 0.317920337176157
12.5663706143592 -4.89858719658941E-16 0.339911485751286

